Basil: Breaking up BFT with ACID (transactions)

This paper presents Basil, the first transactional, leaderless Byzantine Fault Tolerant key-value store. Basil leverages ACID transactions to scalably implement the abstraction of a trusted shared log in the presence of Byzantine actors. Unlike traditional BFT approaches, Basil executes non-conflicting operations in parallel and commits transactions in a single round-trip during fault-free executions. Basil improves throughput over traditional BFT systems by four to five times, and is only four times slower than TAPIR, a non-Byzantine replicated system. Basil's novel recovery mechanism further minimizes the impact of failures: with 30% Byzantine clients, throughput drops by less than 25% in the worst-case.

==> error.txt <==
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(./Style-Files/usenix-2020-09.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/mathptmx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/inputenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/utf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/pslatex/pslatex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/breakurl/breakurl.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty)

Package breakurl Warning: You are using breakurl while processing via pdflatex.

(breakurl)                \burl will be just a synonym of \url.
(breakurl)                 on input line 48.

) (/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
(./Style-Files/preamble.sty
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty

Package natbib Warning: The `cite' package should not be used
(natbib)                with natbib. Use option `sort' instead.

) (/usr/share/texlive/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/preprint/balance.sty)
(/usr/share/texlive/texmf-dist/tex/latex/parskip/parskip.sty)
(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/soul/soul.sty)
(/usr/share/texlive/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fmtcount.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcprefix.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcnumparser.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime-defaults.sty))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/filecontents/filecontents.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-base.sty))
(/usr/share/texlive/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/md-frame-0.mdf))

Package hyperref Warning: Option `bookmarks' has already been used,
(hyperref)                setting the option has no effect on input line 43.

(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lipsum/lipsum.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/blindtext/blindtext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def)))
(/usr/share/texlive/texmf-dist/tex/latex/xurl/xurl.sty) (./main.aux

LaTeX Warning: Label `fig:reads' multiply defined.


LaTeX Warning: Label `sub@fig:reads' multiply defined.

) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/omspzccm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fc-english.def)
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omlptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omxpsycm.fd)
(./Sections/0-Abstract/Abstract.tex) (./Sections/1-Intro/Introduction.tex
Underfull \hbox (badness 1062) in paragraph at lines 21--24
\T1/ptm/m/n/10 (+20) atomic com-mit pro-to-cols lay-ered above to-tally or-dere
d
[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ts1ptm.fd))
(./Sections/2-Model/Model.tex) (./Sections/2-Model/Properties.tex [2])
(./Sections/3-Overview/Overview.tex

pdfTeX warning: pdflatex (file ./Figures/Overview/protocol-overview-crop.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

Overfull \hbox (1.80464pt too wide) in paragraph at lines 16--17
[][] 
) (./Sections/4&5-Protocol/TransactionExecution.tex [3 <./Figures/Overview/prot
ocol-overview-crop.pdf>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 23--24
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 29--30
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 56--57
[][] 
[4]
Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 1205) in paragraph at lines 167--175
\T1/ptm/m/n/10 (+20) The mes-sage for-mat is $[] [][]\OT1/ptmcm/m/n/10 = \OMS/p
zccm/m/n/10 h[]\OML/ptmcm/m/it/10 ; T\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 (+20) ,
 where T

Overfull \hbox (1.7796pt too wide) in paragraph at lines 179--182
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 225--230
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 233--237
[][] 

Underfull \hbox (badness 1178) in paragraph at lines 237--239
\T1/ptm/b/n/10 a con-flict-ing trans-ac-tion $\OML/ptmcm/m/it/10 T[]$\T1/ptm/m/
n/10 (+20) : $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) val-i-dates the in-teg
rity
[5]
Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) pre-pares an (au-then-ti-cated) mes-
sage $[] [][]\OT1/ptmcm/m/n/10 =

Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OMS/pzccm/m/n/10 h\OML/ptmcm/m/it/10 id[]; decision; \OMS/pzccm/m/n/10 f[]g\OM
L/ptmcm/m/it/10 ; view \OT1/ptmcm/m/n/10 = 0\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 
(+20) , where set

Underfull \hbox (badness 10000) in paragraph at lines 263--295


Overfull \hbox (1.7796pt too wide) in paragraph at lines 300--304
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 300--304


Overfull \hbox (1.7796pt too wide) in paragraph at lines 325--330
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 325--330


Underfull \hbox (badness 2617) in paragraph at lines 325--330
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) sends to all in-volved shards a de-c
i-sion cer-tifi-cate
[6]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 335--336
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 335--336


Underfull \hbox (badness 1400) in paragraph at lines 335--336
\T1/ptm/m/n/10 (+20) Replicas up-date all lo-cal data struc-tures, in-clud-ing 
ap-
) (./Sections/4&5-Protocol/TransactionRecovery.tex
Overfull \hbox (1.7796pt too wide) in paragraph at lines 33--36
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 33--36


Overfull \hbox (1.7796pt too wide) in paragraph at lines 40--46
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 40--46


Underfull \hbox (badness 10000) in paragraph at lines 40--46
\T1/ptm/m/sc/10 (+20) RPR\T1/ptm/m/n/10 (+20) : $\OMS/pzccm/m/n/10 h[][]\OML/pt
mcm/m/it/10 ; State; view[]; view[]\OMS/pzccm/m/n/10 i[]$ \T1/ptm/m/n/10 (+20) 
con-tains
[7]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 54--58
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 54--58


Underfull \hbox (badness 1540) in paragraph at lines 54--58
\T1/ptm/m/n/10 (+20) If $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) re-ceives e
i-ther (as in the Pre-pare phase) a fast-

Overfull \hbox (1.7796pt too wide) in paragraph at lines 61--64
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 61--64


Underfull \hbox (badness 4072) in paragraph at lines 61--64
\T1/ptm/m/n/10 (+20) If a client re-ceives a Com-mit or Abort quo-rum of

Overfull \hbox (1.7796pt too wide) in paragraph at lines 67--71
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 67--71


Underfull \hbox (badness 1158) in paragraph at lines 67--71
\T1/ptm/m/n/10 (+20) sion value and (\T1/ptm/m/it/10 (+20) ii\T1/ptm/m/n/10 (+2
0) ) in their view num-ber. The for-mer

Overfull \hbox (1.7796pt too wide) in paragraph at lines 74--77
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 74--77


Overfull \hbox (1.7796pt too wide) in paragraph at lines 81--92
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 81--92


Overfull \hbox (1.7796pt too wide) in paragraph at lines 99--110
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 99--110


Underfull \hbox (badness 10000) in paragraph at lines 99--110

[8 <./Figures/Protocol/fallback_natacha.png>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 113--117
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 113--117


Underfull \hbox (badness 2393) in paragraph at lines 113--117
\T1/ptm/m/n/10 (+20) As be-fore, the client cre-ates a \T1/ptm/m/sc/10 (+20) v-
cert \T1/ptm/m/n/10 (+20) and pro-ceeds
) (./Sections/Correctness/Correctness.tex)
(./Sections/6-Evaluation/Evaluation-new.tex

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_lat-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (4.99998pt too wide) in paragraph at lines 11--16
 [][][][] 
[9] [10 <./Figures/Eval/plot_workloads_tput-eps-converted-to.pdf> <./Figures/Ev
al/plot_workloads_lat-eps-converted-to.pdf>]

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_crypto_tput-eps-converted-to
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_reads_tput-eps-converted-to.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./Figures/Eval/plot_sharding_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_fast_path_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_batching_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (5.0pt too wide) in paragraph at lines 140--145
 [][][][] 
[11]) (./Sections/7-RelatedWork/RelatedWork.tex)
(./Sections/8-Conclusion/Conclusion.tex [12 <./Figures/Eval/plot_crypto_tput-ep
s-converted-to.pdf> <./Figures/Eval/plot_reads_tput-eps-converted-to.pdf> <./Fi
gures/Eval/plot_sharding_tput-eps-converted-to.pdf> <./Figures/Eval/plot_fast_p
ath_tput-eps-converted-to.pdf> <./Figures/Eval/plot_batching_tput-eps-converted
-to.pdf>]) (./main.bbl
Underfull \hbox (badness 10000) in paragraph at lines 12--16
\T1/pcr/m/n/10 l i e r -[] r e s p o n s i b i l i t y / p d f / A p p l e -[] 
S u p p l i e r -[] L i s

Underfull \hbox (badness 1648) in paragraph at lines 18--22
[]\T1/ptm/m/n/10 (+20) State Farm and USAA Work To-gether to Test a

Underfull \hbox (badness 10000) in paragraph at lines 18--22
\T1/pcr/m/n/10 . c o m / b l o c k c h a i n -[] s o l u t i o n -[] t e s t -[
] f o r -[] s u b r o g a t

Underfull \hbox (badness 1590) in paragraph at lines 64--70
\T1/ptm/m/n/10 (+20) K. Chris-tidis, A. De Caro, D. Enyeart, C. Fer-ris,

Underfull \hbox (badness 1874) in paragraph at lines 139--144
[]\T1/ptm/m/n/10 (+20) A. Clement, E. Wong, L. Alvisi, M. Dahlin, and
[13] [14]
Underfull \hbox (badness 10000) in paragraph at lines 467--470
[]\T1/ptm/m/n/10 (+20) C. Stathakopoulou, T. David, and M. Vukoli¢.

Underfull \hbox (badness 5133) in paragraph at lines 467--470
\T1/ptm/m/n/10 (+20) Mir-BFT: High-throughput BFT for blockchains.
[15]) (./Sections/Proofs/Proofs.tex
Underfull \hbox (badness 10000) in paragraph at lines 11--13
[]\T1/ptm/m/n/10 (+20) We use Adya's for-mal-ism to prove Byz-
[16] [17]

LaTeX Warning: Reference `proof:commit' on page 18 undefined on input line 145.


[18] [19] [20]) [21] (./main.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: There were multiply-defined labels.

 )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/c
m/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/urw/symbol/usyr.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/
fonts/type1/urw/times/utmbi8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/ur
w/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a
.pfb>
Output written on main.pdf (21 pages, 613621 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99d (TeX Live 2017/Debian)
The top-level auxiliary file: main.aux
The style file: abbrv.bst
Database file #1: References/refs.bib
Warning--to sort, need author or key in IBMSettlements
Warning--to sort, need author or key in Libra
Warning--to sort, need author or key in StateFarmSubrogation
Warning--to sort, need author or key in IBMFoodSupply
Warning--to sort, need author or key in AppleSup
Warning--to sort, need author or key in EthereumQuorum
Warning--to sort, need author or key in retwis
Warning--to sort, need author or key in cloudlab
Warning--empty school in adya99weakconsis
Warning--empty school in buchman2016tendermint
Warning--empty institution in Lamport2005
Warning--empty institution in Lamport2005a
Warning--can't use both volume and number fields in malkhi1998Byzantine
(There were 13 warnings)
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(./Style-Files/usenix-2020-09.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/mathptmx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/inputenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/utf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/pslatex/pslatex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/breakurl/breakurl.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty)

Package breakurl Warning: You are using breakurl while processing via pdflatex.

(breakurl)                \burl will be just a synonym of \url.
(breakurl)                 on input line 48.

) (/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
(./Style-Files/preamble.sty
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty

Package natbib Warning: The `cite' package should not be used
(natbib)                with natbib. Use option `sort' instead.

) (/usr/share/texlive/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/preprint/balance.sty)
(/usr/share/texlive/texmf-dist/tex/latex/parskip/parskip.sty)
(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/soul/soul.sty)
(/usr/share/texlive/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fmtcount.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcprefix.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcnumparser.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime-defaults.sty))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/filecontents/filecontents.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-base.sty))
(/usr/share/texlive/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/md-frame-0.mdf))

Package hyperref Warning: Option `bookmarks' has already been used,
(hyperref)                setting the option has no effect on input line 43.

(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lipsum/lipsum.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/blindtext/blindtext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def)))
(/usr/share/texlive/texmf-dist/tex/latex/xurl/xurl.sty) (./main.aux

LaTeX Warning: Label `fig:reads' multiply defined.


LaTeX Warning: Label `sub@fig:reads' multiply defined.

) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/omspzccm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fc-english.def)
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omlptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omxpsycm.fd)
(./Sections/0-Abstract/Abstract.tex) (./Sections/1-Intro/Introduction.tex
Underfull \hbox (badness 1062) in paragraph at lines 21--24
\T1/ptm/m/n/10 (+20) atomic com-mit pro-to-cols lay-ered above to-tally or-dere
d
[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ts1ptm.fd))
(./Sections/2-Model/Model.tex) (./Sections/2-Model/Properties.tex [2])
(./Sections/3-Overview/Overview.tex

pdfTeX warning: pdflatex (file ./Figures/Overview/protocol-overview-crop.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

Overfull \hbox (1.80464pt too wide) in paragraph at lines 16--17
[][] 
) (./Sections/4&5-Protocol/TransactionExecution.tex [3 <./Figures/Overview/prot
ocol-overview-crop.pdf>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 23--24
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 29--30
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 56--57
[][] 
[4]
Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 1205) in paragraph at lines 167--175
\T1/ptm/m/n/10 (+20) The mes-sage for-mat is $[] [][]\OT1/ptmcm/m/n/10 = \OMS/p
zccm/m/n/10 h[]\OML/ptmcm/m/it/10 ; T\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 (+20) ,
 where T

Overfull \hbox (1.7796pt too wide) in paragraph at lines 179--182
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 225--230
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 233--237
[][] 

Underfull \hbox (badness 1178) in paragraph at lines 237--239
\T1/ptm/b/n/10 a con-flict-ing trans-ac-tion $\OML/ptmcm/m/it/10 T[]$\T1/ptm/m/
n/10 (+20) : $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) val-i-dates the in-teg
rity
[5]
Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) pre-pares an (au-then-ti-cated) mes-
sage $[] [][]\OT1/ptmcm/m/n/10 =

Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OMS/pzccm/m/n/10 h\OML/ptmcm/m/it/10 id[]; decision; \OMS/pzccm/m/n/10 f[]g\OM
L/ptmcm/m/it/10 ; view \OT1/ptmcm/m/n/10 = 0\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 
(+20) , where set

Underfull \hbox (badness 10000) in paragraph at lines 263--295


Overfull \hbox (1.7796pt too wide) in paragraph at lines 300--304
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 300--304


Overfull \hbox (1.7796pt too wide) in paragraph at lines 325--330
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 325--330


Underfull \hbox (badness 2617) in paragraph at lines 325--330
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) sends to all in-volved shards a de-c
i-sion cer-tifi-cate
[6]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 335--336
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 335--336


Underfull \hbox (badness 1400) in paragraph at lines 335--336
\T1/ptm/m/n/10 (+20) Replicas up-date all lo-cal data struc-tures, in-clud-ing 
ap-
) (./Sections/4&5-Protocol/TransactionRecovery.tex
Overfull \hbox (1.7796pt too wide) in paragraph at lines 33--36
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 33--36


Overfull \hbox (1.7796pt too wide) in paragraph at lines 40--46
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 40--46


Underfull \hbox (badness 10000) in paragraph at lines 40--46
\T1/ptm/m/sc/10 (+20) RPR\T1/ptm/m/n/10 (+20) : $\OMS/pzccm/m/n/10 h[][]\OML/pt
mcm/m/it/10 ; State; view[]; view[]\OMS/pzccm/m/n/10 i[]$ \T1/ptm/m/n/10 (+20) 
con-tains
[7]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 54--58
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 54--58


Underfull \hbox (badness 1540) in paragraph at lines 54--58
\T1/ptm/m/n/10 (+20) If $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) re-ceives e
i-ther (as in the Pre-pare phase) a fast-

Overfull \hbox (1.7796pt too wide) in paragraph at lines 61--64
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 61--64


Underfull \hbox (badness 4072) in paragraph at lines 61--64
\T1/ptm/m/n/10 (+20) If a client re-ceives a Com-mit or Abort quo-rum of

Overfull \hbox (1.7796pt too wide) in paragraph at lines 67--71
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 67--71


Underfull \hbox (badness 1158) in paragraph at lines 67--71
\T1/ptm/m/n/10 (+20) sion value and (\T1/ptm/m/it/10 (+20) ii\T1/ptm/m/n/10 (+2
0) ) in their view num-ber. The for-mer

Overfull \hbox (1.7796pt too wide) in paragraph at lines 74--77
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 74--77


Overfull \hbox (1.7796pt too wide) in paragraph at lines 81--92
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 81--92


Overfull \hbox (1.7796pt too wide) in paragraph at lines 99--110
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 99--110


Underfull \hbox (badness 10000) in paragraph at lines 99--110

[8 <./Figures/Protocol/fallback_natacha.png>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 113--117
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 113--117


Underfull \hbox (badness 2393) in paragraph at lines 113--117
\T1/ptm/m/n/10 (+20) As be-fore, the client cre-ates a \T1/ptm/m/sc/10 (+20) v-
cert \T1/ptm/m/n/10 (+20) and pro-ceeds
) (./Sections/Correctness/Correctness.tex)
(./Sections/6-Evaluation/Evaluation-new.tex

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_lat-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (4.99998pt too wide) in paragraph at lines 11--16
 [][][][] 
[9] [10 <./Figures/Eval/plot_workloads_tput-eps-converted-to.pdf> <./Figures/Ev
al/plot_workloads_lat-eps-converted-to.pdf>]

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_crypto_tput-eps-converted-to
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_reads_tput-eps-converted-to.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./Figures/Eval/plot_sharding_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_fast_path_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_batching_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (5.0pt too wide) in paragraph at lines 140--145
 [][][][] 
[11]) (./Sections/7-RelatedWork/RelatedWork.tex)
(./Sections/8-Conclusion/Conclusion.tex [12 <./Figures/Eval/plot_crypto_tput-ep
s-converted-to.pdf> <./Figures/Eval/plot_reads_tput-eps-converted-to.pdf> <./Fi
gures/Eval/plot_sharding_tput-eps-converted-to.pdf> <./Figures/Eval/plot_fast_p
ath_tput-eps-converted-to.pdf> <./Figures/Eval/plot_batching_tput-eps-converted
-to.pdf>]) (./main.bbl
Underfull \hbox (badness 10000) in paragraph at lines 12--16
\T1/pcr/m/n/10 l i e r -[] r e s p o n s i b i l i t y / p d f / A p p l e -[] 
S u p p l i e r -[] L i s

Underfull \hbox (badness 1648) in paragraph at lines 18--22
[]\T1/ptm/m/n/10 (+20) State Farm and USAA Work To-gether to Test a

Underfull \hbox (badness 10000) in paragraph at lines 18--22
\T1/pcr/m/n/10 . c o m / b l o c k c h a i n -[] s o l u t i o n -[] t e s t -[
] f o r -[] s u b r o g a t

Underfull \hbox (badness 1590) in paragraph at lines 64--70
\T1/ptm/m/n/10 (+20) K. Chris-tidis, A. De Caro, D. Enyeart, C. Fer-ris,

Underfull \hbox (badness 1874) in paragraph at lines 139--144
[]\T1/ptm/m/n/10 (+20) A. Clement, E. Wong, L. Alvisi, M. Dahlin, and
[13] [14]
Underfull \hbox (badness 10000) in paragraph at lines 467--470
[]\T1/ptm/m/n/10 (+20) C. Stathakopoulou, T. David, and M. Vukoli¢.

Underfull \hbox (badness 5133) in paragraph at lines 467--470
\T1/ptm/m/n/10 (+20) Mir-BFT: High-throughput BFT for blockchains.
[15]) (./Sections/Proofs/Proofs.tex
Underfull \hbox (badness 10000) in paragraph at lines 11--13
[]\T1/ptm/m/n/10 (+20) We use Adya's for-mal-ism to prove Byz-
[16] [17]

LaTeX Warning: Reference `proof:commit' on page 18 undefined on input line 145.


[18] [19] [20]) [21] (./main.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: There were multiply-defined labels.

 )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/c
m/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/urw/symbol/usyr.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/
fonts/type1/urw/times/utmbi8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/ur
w/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a
.pfb>
Output written on main.pdf (21 pages, 613621 bytes).
Transcript written on main.log.
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(./Style-Files/usenix-2020-09.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/mathptmx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/base/inputenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/utf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/pslatex/pslatex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/breakurl/breakurl.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty)

Package breakurl Warning: You are using breakurl while processing via pdflatex.

(breakurl)                \burl will be just a synonym of \url.
(breakurl)                 on input line 48.

) (/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
(./Style-Files/preamble.sty
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty

Package natbib Warning: The `cite' package should not be used
(natbib)                with natbib. Use option `sort' instead.

) (/usr/share/texlive/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/preprint/balance.sty)
(/usr/share/texlive/texmf-dist/tex/latex/parskip/parskip.sty)
(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/soul/soul.sty)
(/usr/share/texlive/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fmtcount.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcprefix.sty
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fcnumparser.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/datetime/datetime-defaults.sty))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/filecontents/filecontents.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/zref-base.sty))
(/usr/share/texlive/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mdframed/md-frame-0.mdf))

Package hyperref Warning: Option `bookmarks' has already been used,
(hyperref)                setting the option has no effect on input line 43.

(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lipsum/lipsum.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/share/texlive/texmf-dist/tex/latex/blindtext/blindtext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def)))
(/usr/share/texlive/texmf-dist/tex/latex/xurl/xurl.sty) (./main.aux

LaTeX Warning: Label `fig:reads' multiply defined.


LaTeX Warning: Label `sub@fig:reads' multiply defined.

) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/omspzccm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/fmtcount/fc-english.def)
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omlptmcm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omxpsycm.fd)
(./Sections/0-Abstract/Abstract.tex) (./Sections/1-Intro/Introduction.tex
Underfull \hbox (badness 1062) in paragraph at lines 21--24
\T1/ptm/m/n/10 (+20) atomic com-mit pro-to-cols lay-ered above to-tally or-dere
d
[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ts1ptm.fd))
(./Sections/2-Model/Model.tex) (./Sections/2-Model/Properties.tex [2])
(./Sections/3-Overview/Overview.tex

pdfTeX warning: pdflatex (file ./Figures/Overview/protocol-overview-crop.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

Overfull \hbox (1.80464pt too wide) in paragraph at lines 16--17
[][] 
) (./Sections/4&5-Protocol/TransactionExecution.tex [3 <./Figures/Overview/prot
ocol-overview-crop.pdf>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 23--24
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 29--30
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 56--57
[][] 
[4]
Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 10000) in paragraph at lines 167--175


Underfull \hbox (badness 1205) in paragraph at lines 167--175
\T1/ptm/m/n/10 (+20) The mes-sage for-mat is $[] [][]\OT1/ptmcm/m/n/10 = \OMS/p
zccm/m/n/10 h[]\OML/ptmcm/m/it/10 ; T\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 (+20) ,
 where T

Overfull \hbox (1.7796pt too wide) in paragraph at lines 179--182
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 225--230
[][] 

Overfull \hbox (1.7796pt too wide) in paragraph at lines 233--237
[][] 

Underfull \hbox (badness 1178) in paragraph at lines 237--239
\T1/ptm/b/n/10 a con-flict-ing trans-ac-tion $\OML/ptmcm/m/it/10 T[]$\T1/ptm/m/
n/10 (+20) : $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) val-i-dates the in-teg
rity
[5]
Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) pre-pares an (au-then-ti-cated) mes-
sage $[] [][]\OT1/ptmcm/m/n/10 =

Underfull \hbox (badness 10000) in paragraph at lines 263--295
\OMS/pzccm/m/n/10 h\OML/ptmcm/m/it/10 id[]; decision; \OMS/pzccm/m/n/10 f[]g\OM
L/ptmcm/m/it/10 ; view \OT1/ptmcm/m/n/10 = 0\OMS/pzccm/m/n/10 i$\T1/ptm/m/n/10 
(+20) , where set

Underfull \hbox (badness 10000) in paragraph at lines 263--295


Overfull \hbox (1.7796pt too wide) in paragraph at lines 300--304
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 300--304


Overfull \hbox (1.7796pt too wide) in paragraph at lines 325--330
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 325--330


Underfull \hbox (badness 2617) in paragraph at lines 325--330
\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) sends to all in-volved shards a de-c
i-sion cer-tifi-cate
[6]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 335--336
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 335--336


Underfull \hbox (badness 1400) in paragraph at lines 335--336
\T1/ptm/m/n/10 (+20) Replicas up-date all lo-cal data struc-tures, in-clud-ing 
ap-
) (./Sections/4&5-Protocol/TransactionRecovery.tex
Overfull \hbox (1.7796pt too wide) in paragraph at lines 33--36
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 33--36


Overfull \hbox (1.7796pt too wide) in paragraph at lines 40--46
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 40--46


Underfull \hbox (badness 10000) in paragraph at lines 40--46
\T1/ptm/m/sc/10 (+20) RPR\T1/ptm/m/n/10 (+20) : $\OMS/pzccm/m/n/10 h[][]\OML/pt
mcm/m/it/10 ; State; view[]; view[]\OMS/pzccm/m/n/10 i[]$ \T1/ptm/m/n/10 (+20) 
con-tains
[7]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 54--58
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 54--58


Underfull \hbox (badness 1540) in paragraph at lines 54--58
\T1/ptm/m/n/10 (+20) If $\OML/ptmcm/m/it/10 C$ \T1/ptm/m/n/10 (+20) re-ceives e
i-ther (as in the Pre-pare phase) a fast-

Overfull \hbox (1.7796pt too wide) in paragraph at lines 61--64
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 61--64


Underfull \hbox (badness 4072) in paragraph at lines 61--64
\T1/ptm/m/n/10 (+20) If a client re-ceives a Com-mit or Abort quo-rum of

Overfull \hbox (1.7796pt too wide) in paragraph at lines 67--71
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 67--71


Underfull \hbox (badness 1158) in paragraph at lines 67--71
\T1/ptm/m/n/10 (+20) sion value and (\T1/ptm/m/it/10 (+20) ii\T1/ptm/m/n/10 (+2
0) ) in their view num-ber. The for-mer

Overfull \hbox (1.7796pt too wide) in paragraph at lines 74--77
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 74--77


Overfull \hbox (1.7796pt too wide) in paragraph at lines 81--92
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 81--92


Overfull \hbox (1.7796pt too wide) in paragraph at lines 99--110
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 99--110


Underfull \hbox (badness 10000) in paragraph at lines 99--110

[8 <./Figures/Protocol/fallback_natacha.png>]
Overfull \hbox (1.7796pt too wide) in paragraph at lines 113--117
[][] 

Underfull \hbox (badness 10000) in paragraph at lines 113--117


Underfull \hbox (badness 2393) in paragraph at lines 113--117
\T1/ptm/m/n/10 (+20) As be-fore, the client cre-ates a \T1/ptm/m/sc/10 (+20) v-
cert \T1/ptm/m/n/10 (+20) and pro-ceeds
) (./Sections/Correctness/Correctness.tex)
(./Sections/6-Evaluation/Evaluation-new.tex

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_workloads_lat-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (4.99998pt too wide) in paragraph at lines 11--16
 [][][][] 
[9] [10 <./Figures/Eval/plot_workloads_tput-eps-converted-to.pdf> <./Figures/Ev
al/plot_workloads_lat-eps-converted-to.pdf>]

pdfTeX warning: pdflatex (file ./Figures/Eval/plot_crypto_tput-eps-converted-to
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_reads_tput-eps-converted-to.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./Figures/Eval/plot_sharding_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_fast_path_tput-eps-converted
-to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./Figures/Eval/plot_batching_tput-eps-converted-
to.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allo
wed

Overfull \hbox (5.0pt too wide) in paragraph at lines 140--145
 [][][][] 
[11]) (./Sections/7-RelatedWork/RelatedWork.tex)
(./Sections/8-Conclusion/Conclusion.tex [12 <./Figures/Eval/plot_crypto_tput-ep
s-converted-to.pdf> <./Figures/Eval/plot_reads_tput-eps-converted-to.pdf> <./Fi
gures/Eval/plot_sharding_tput-eps-converted-to.pdf> <./Figures/Eval/plot_fast_p
ath_tput-eps-converted-to.pdf> <./Figures/Eval/plot_batching_tput-eps-converted
-to.pdf>]) (./main.bbl
Underfull \hbox (badness 10000) in paragraph at lines 12--16
\T1/pcr/m/n/10 l i e r -[] r e s p o n s i b i l i t y / p d f / A p p l e -[] 
S u p p l i e r -[] L i s

Underfull \hbox (badness 1648) in paragraph at lines 18--22
[]\T1/ptm/m/n/10 (+20) State Farm and USAA Work To-gether to Test a

Underfull \hbox (badness 10000) in paragraph at lines 18--22
\T1/pcr/m/n/10 . c o m / b l o c k c h a i n -[] s o l u t i o n -[] t e s t -[
] f o r -[] s u b r o g a t

Underfull \hbox (badness 1590) in paragraph at lines 64--70
\T1/ptm/m/n/10 (+20) K. Chris-tidis, A. De Caro, D. Enyeart, C. Fer-ris,

Underfull \hbox (badness 1874) in paragraph at lines 139--144
[]\T1/ptm/m/n/10 (+20) A. Clement, E. Wong, L. Alvisi, M. Dahlin, and
[13] [14]
Underfull \hbox (badness 10000) in paragraph at lines 467--470
[]\T1/ptm/m/n/10 (+20) C. Stathakopoulou, T. David, and M. Vukoli¢.

Underfull \hbox (badness 5133) in paragraph at lines 467--470
\T1/ptm/m/n/10 (+20) Mir-BFT: High-throughput BFT for blockchains.
[15]) (./Sections/Proofs/Proofs.tex
Underfull \hbox (badness 10000) in paragraph at lines 11--13
[]\T1/ptm/m/n/10 (+20) We use Adya's for-mal-ism to prove Byz-
[16] [17]

LaTeX Warning: Reference `proof:commit' on page 18 undefined on input line 145.


[18] [19] [20]) [21] (./main.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: There were multiply-defined labels.

 )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/c
m/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/urw/symbol/usyr.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/
fonts/type1/urw/times/utmbi8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/ur
w/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a
.pfb>
Output written on main.pdf (21 pages, 613621 bytes).
Transcript written on main.log.

